Counter-Streaming Velocities in a Quiescent Filament

Filaments/prominences are cold plasma (~ 10000 K) embedded in the solar corona, two orders of magnitude hotter. Filament plasma is structured by the magnetic field in thin elongated threads. Counter-streaming flows have been observed. The aim of this paper is to characterize these flows. For that, we use high spatial resolution observations of spectral data obtained with THEMIS in H-alpha and with IRIS in Mg II k lines on 29 September 2023. We best detect counter-streaming flows in both the blue and red wings of these spectral lines. They are forming long Doppler shifted strands slightly inclined on the filament axis. The blue/red shift alternates across the strands at the arc second scale. H-alpha spectral profiles with large widths are interpreted as formed by multi-strands with opposite velocity directions. The absorption in the core of Mg II k line is also broader than in the chromosphere. This corresponds also to counter-streaming velocities. We derive that a fraction of the filament plasma is moving at supersonic speed (of the order of 20 km/s ) with the assumption that the filament is optically thick. We conclude that the counter-directed Doppler shifts might not be magnetic field aligned flows but rather correspond to kink transverse oscillations of the magnetic field with independent motions in nearby strands.

==> label_fig_sect.txt <==
Figure \ref{Meudon} FIGURE 1
Figure \ref{THEMIS_IRIS}  FIGURE 2
Figure \ref{AIA_HMI} FIGURE 3
Figure \ref{time_slice}  FIGURE 4
Figure \ref{map_ha}  FIGURE 5
Figure \ref{spectra1}  FIGURE 6
Figure \ref{cut_zoom}  FIGURE 7
Figure \ref{spectra3}  FIGURE 8
Figure \ref{IRIS_maps}  FIGURE 9
Figure \ref{THEMIS_IRIS_compare} FIGURE 10
Figure \ref{IRIS}  FIGURE 11
Figure \ref{model}  FIGURE 12
Figure \ref{cut_1105_Barb}  FIGURE 13
Figure \ref{IRIS_2}  FIGURE 14


Section \ref{S-Introduction}
    sub-Section \ref{subS:Filament_formation}
    sub-Section \ref{subS:Dynamics_plasma}
    sub-Section \ref{subS:Counter-streaming} 
    sub-Section \ref{subS:Magnetic_barbs} 
    sub-Section \ref{subS:outline} 
Section \ref{Overview}
Section \ref{Spectroscopy}
    sub-Section \ref{subS:Halpha_maps} 
    sub-Section \ref{subS:Halpha_spectra} 
    sub-Section \ref{subS:Interpretation} 
    sub-Section \ref{subS:IRIS_maps} 
    sub-Section \ref {subS:Velocity}
    sub-Section \ref{subS:Magnetic_configuration}
Section \ref{Conclusion}
Section \ref{Appendix}






==> sola_keyword_list.txt <==
            *** Keyword list for the journal Solar Physics ***
 
Active Regions
                 Active Regions, Magnetic Fields
                 Active Regions, Models
                 Active Regions, Structure
                 Active Regions, Velocity Field

Center-Limb Observations

Chromosphere
                  Chromosphere, Quiet
                  Chromosphere, Active
                  Chromosphere, Models

Comets

Convection Zone

Corona
                 Corona, Active
                 Corona, E
                 Corona, F
                 Corona, Models
                 Corona, Quiet
                 Corona, Radio Emission
                 Corona, Structures

Coronal Holes

Coronal Mass Ejections
                 Coronal Mass Ejections, Low Coronal Signatures
                 Coronal Mass Ejections, Initiation and Propagation     
                 Coronal Mass Ejections, Interplanetary
                 Coronal Mass Ejections, Theory
            
Coronal Seismology
                
Cosmic Rays
                Cosmic Rays, Solar
                Cosmic Rays, Galactic

Earth's atmosphere
                 Atmospheric Extinction
                 Atmospheric Seeing

Eclipse Observations

Electric Currents and Current Sheets

Energetic Particles
                  Energetic Particles, Abundances
                  Energetic Particles, Acceleration
                  Energetic Particles, Electrons
                  Energetic Particles, Helium Nuclei
                  Energetic Particles, Neutrons
                  Energetic Particles, Propagation
                  Energetic Particles, Protons

Ephemeris

Flares
                 Flares, Dynamics
                 Flares, Energetic Particles
                 Flares, Forecasting
                 Flares, Impulsive Phase
                 Flares, Microflares and Nanoflares
                 Flares, Models
                 Flares, Pre-Flare Phenomena
                 Flares, Relation to Magnetic Field
                 Flares, Spectrum
                 Flares, Waves
                 Flares, White-Light

Granulation

Heating
                 Heating, Chromospheric
                 Heating, Coronal
                 Heating, in Flares

Helicity
                 Helicity, Current
                 Helicity, Magnetic
                 Helicity, Observations
                 Helicity, Theory

Helioseismology
                 Helioseismology, Direct Modeling
                 Helioseismology, Inverse Modeling
                 Helioseismology, Observations
                 Helioseismology, Theory 

Instabilities

Instrumental Effects

Instrumentation and Data Management

Integrated Sun Observations

Interior
                  Interior, Convective Zone
                  Interior, Core
                  Interior, Radiative Zone
                  Interior, Tachocline

Jets

Magnetic Fields
                   Magnetic fields, Chromosphere
                   Magnetic fields, Corona
                   Magnetic fields, Interplanetary
                   Magnetic fields, Models
                   Magnetic fields, Photosphere

Magnetic Reconnection
                   Magnetic Reconnection, Observational Signatures
                   Magnetic Reconnection, Theory

Magnetohydrodynamics                    

Magnetosphere, Geomagnetic Disturbances

Oscillations
                   Oscillations, Solar
                   Oscillations, Stellar

Plasma Physics

Polarization
                    Polarization, Optical
                    Polarization, Radio

Prominences
                    Prominences, Active
                    Prominences, Dynamics
                    Prominences, Formation and Evolution
                    Prominences, Magnetic Field
                    Prominences, Models
                    Prominences, Quiescent

Radio Bursts
                    Radio Bursts, Association with Flares
                    Radio Bursts, Dynamic Spectrum
                    Radio Bursts, Meter-Wavelengths and Longer (m, dkm, hm, km)   
                    Radio Bursts, Microwave (mm, cm)
                    Radio Bursts, Theory
                    Radio Bursts,  Type I   
                    Radio Bursts,  Type II
                    Radio Bursts,  Type III
                    Radio Bursts,  Type IV
                    Radio Bursts,  Type V

Radio Emission
                    Radio Emission,  Active Regions      
                    Radio Emission,  Quiet
                    Radio Emission,  Theory

Radio Scintillation

Rotation

Solar Cycle
                    Solar Cycle, Models
                    Solar Cycle, Observations

Solar Diameter

Solar Irradiance

Solar Wind
                     Solar Wind, Disturbances
                     Solar Wind, Shock Waves
                     Solar Wind, Theory

Spectral Line
                     Spectral Line, Broadening
                     Spectral Line, Intensity and Diagnostics
                     Spectral Line, Theory

Spectrum
                     Spectrum, Continuum
                     Spectrum, Theory
                     Spectrum, Ultraviolet
                     Spectrum, Visible
                     Spectrum, X-Ray

Stark Effect

Sunspots
                      Sunspots, Magnetic Fields
                      Sunspots, Penumbra
                      Sunspots, Statistics
                      Sunspots, Umbra
                      Sunspots, Velocity

Supergranulation

Surges

Transition Region

Turbulence

Velocity Fields
                      Velocity Fields, Interior
                      Velocity Fields, Photosphere
                      Velocity Fields, Solar Wind

Waves
                      Waves, Acoustic
                      Waves, Alfven
                      Waves, Magnetohydrodynamic
                      Waves, Modes
                      Waves, Plasma
                      Waves, Propagation
                      Waves, Shock

X-Ray Bursts
                      X-Ray Bursts, Association with Flares
                      X-Ray Bursts, Hard
                      X-Ray Bursts,Soft
                      X-Ray Bursts, Spectrum
                      X-Ray Bursts, Theory
 
 
